Connecting the escape fraction of Lyman-alpha and Lyman-continuum photons in star-forming galaxies at $\mathbf{z\simeq 4-5}$

We present a study of the connection between the escape fraction of Lyman-alpha (Ly$\alpha$) and Lyman-continuum (LyC) photons within a sample of N=152 star-forming galaxies selected from the VANDELS survey at $3.85<z_{spec}<4.95$. By combining measurements of H$\alpha$ equivalent width $(W_\lambda(\rm{H\alpha}))$ derived from broad-band photometry with Ly$\alpha$ equivalent width $(W_\lambda(Ly\alpha))$ measurements from VANDELS spectra, we individually estimate $f_{\rm{esc}}^{Ly\alpha}$ for our full sample. In agreement with previous studies, we find a positive correlation between $W_\lambda(Ly\alpha)$ and $f_{\rm{esc}}^{Ly\alpha}$, increasing from $f_{\rm{esc}}^{Ly\alpha}\simeq0.04$ at $W_\lambda(Ly\alpha)=10$\r{A} to $f_{\rm{esc}}^{Ly\alpha}\simeq0.1$ at $W_\lambda(Ly\alpha)=25$\r{A}. For the first time at $z\sim4-5$, we investigate the relationship between $f_{\rm{esc}}^{Ly\alpha}$ and $f_{\rm{esc}}^{\rm{LyC}}$ using $f_{\rm{esc}}^{\rm{LyC}}$ estimates derived using the equivalent widths of low-ionization, FUV absorption lines in composite VANDELS spectra. Our results indicate that $f_{\rm{esc}}^{\rm{LyC}}$ rises monotonically with $f_{\rm{esc}}^{Ly\alpha}$, following the relation $f_{\rm{esc}}^{\rm{LyC}}\simeq 0.15^{+0.06}_{-0.04}f_{\rm{esc}}^{Ly\alpha}$. Based on composite spectra of sub-samples with roughly constant $W_\lambda(Ly\alpha)$, but very different $f_{\rm{esc}}^{Ly\alpha}$, we show that the $f_{\rm{esc}}^{\rm{LyC}}-f_{\rm{esc}}^{Ly\alpha}$ correlation is not driven by a secondary correlation between $f_{\rm{esc}}^{Ly\alpha}$and $W_\lambda(Ly\alpha)$. The $f_{\rm{esc}}^{\rm{LyC}}-f_{\rm{esc}}^{Ly\alpha}$ correlation is in good qualitative agreement with theoretical predictions and provides further evidence that estimates of $f_{\rm{esc}}^{\rm{LyC}}$ within the Epoch of Reionization should be based on proxies sensitive to neutral gas density/geometry and dust attenuation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
